A Secure Cloud with Minimal Provider Trust

Bolted is a new architecture for a bare metal cloud with the goal of providing security-sensitive customers of a cloud the same level of security and control that they can obtain in their own private data centers. It allows tenants to elastically allocate secure resources within a cloud while being protected from other previous, current, and future tenants of the cloud. The provisioning of a new server to a tenant isolates a bare metal server, only allowing it to communicate with other tenant's servers once its critical firmware and software have been attested to the tenant. Tenants, rather than the provider, control the tradeoffs between security, price, and performance. A prototype demonstrates scalable end-to-end security with small overhead compared to a less secure alternative.

==> REVIEW.txt <==
Review #46A
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper presented Bolted, an architecture for a minimally clusted troud. The provider schedules and provisions bare-metal machines, and the tenant provides virtualization software and other services. It provides an enclave with multiple servers in which the tenant controls software. The system has a prototype, including a new bios for faster booting, and can launch ne VMs in about 200 seconds.

Strengths
---------
+ Bolted lets clients provide more of the software stack for virtualization for higher assurance.
+ Bolted allows clients to attest to the stack of software upon which they run, down to BIOS.

Weaknesses
----------
- Does not consider the wide variety of value-add services from providers much other than to say data should be encrypted
- The economics of cloud computing place a heavy role on multitenancy within a platform to be cost competitive,
- The performance is currently prohibitive compared to system virtualized models (many minutes to provision a VM), and major optimizations (POST) are orthogonal to their design
- Bare hardware removes some of the virtualization benefits such as hardware independence, particularly as the tenant should provide a BIOS that may have low-level hardware dependencies.
- The paper does not to discuss how to attest to network configurations -- a provider could do this incorrectly and potentially expose tenant traffic.

Detailed Comments for Authors
-----------------------------
It would be useful to be clear about trust: while the paper claims most things can be run by the tenant and need not be a trusted service, being explicit about other services such as how much the network must be trusted, would be helpful.

The overall design seems reasonable - a trusted service to provision machines, but the remaining services can be provided by a tenant.

The paper notes that Bolted can do continous attestation, but says nothing about how this is done or under what conditions or what layers.

The paper claims that with bolted, memory is scrubbed between tenants. However, if a tenant is evicted or crashes, then scrubbing must be the responsibility of the provider as the tenant code no longer runs.

The evaluation comparing UEFI to Heads is a bit odd, as the major performance benefit is from changing POST. Being clear on whether this could be applied to UEFI, or whether Heads does fewer tests, or why it is faster, would help make this comparison more reasonable.

The evaluation compares Bolted to M2, but does not give any comparisons against current approaches to measure the overhead more realistically. It would be great to add data to figrue 3 showing provisioning time on AWS or GCE, where machines don't have to reboot.


Small issues:

- In figure 1, it might be easier to read if the action moved left-to-right instead of right-to-left.

- In the evaluation, it would be helpful to say how big the image is and what it contains -- how complex is it?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #46B
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper presents Bolted, a bare-metal cloud architecture where in tenants can attest to the software they run without trusting the provider, down to the BIOS.  The paper presents the design, the threat model, and a fairly detailed outline of the implementation along with initial evaluation which shows reasonably fast boot times.

Strengths
---------
Well motivated paper with a compelling story and execution.

Building cloud systems that do not rely on trusting the provider will open the door for several security-critical applications to migrate to public clouds.

The threat model is clearly spelled out and makes sense.

Weaknesses
----------
Several key components have already been built and presented elsewhere which makes it unclear as to which of the proposals in the present submission are novel.

Detailed Comments for Authors
-----------------------------
The Bolted system is tackling a narrower version of the general cloud accountability problem (i.e., trusting the provider to perform useful tasks by a tenant); in a sense it is reducing the extent of trust necessary between the provider and the client by shifting the balance of verification towards the tenant. My concern is that isn't there the potential to introduce misconfigurations, sysadmin errors, and other policy limitations when the tenants control the trade-off between security and performance? An explanation on this issue will be helpful.

Sec 5: Implemenation, contains pointers to work published elsewhere describing the different components. Can you explain what are the components left for future work and how they relate to the techniques presented in this paper?

Are there limitations to the extent of the lack of trust? Are there assumptions about the operational semantics of the scheduler, the network etc that Bolted makes or is the distinction a more binary trusted/not-trusted one?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #46C
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents an architecture for secure provisioning of
bare-metal clouds, aimed at cloud users who want security assurances
that can only be achieved by avoiding multi-tenancy. This requires an
attested boot mechanism and an attestation service that manages TPM
measurements and keys across different notes in the cluster.

Strengths
---------
 - Timely topic
 - Impressive amount of design and implementation

Weaknesses
----------
 - Describes a lot of components in limited detail

Detailed Comments for Authors
-----------------------------
This is a timely paper. Bare metal cloud services are an exciting
recent development (e.g., Amazon's bare metal instances), but much of
their focus is on achieving peak performance with virtualization
overhead. This paper makes a compelling case that security is also a
reason to eschew multitenancy, and discusses many of the security
challenges in a bare metal cloud. As such, it is very well suited for
HotCloud -- I think it will be a good starting point for discussion.

The Bolted architecture is quite comprehensive and it looks like an
impressive amount of implementation work has already gone into
building a prototype. I particularly like the aspect of the design
that only requires the cloud provider to provide the network isolation
service, and lets the user bring their own trusted network boot
and attestation system.

At a high level, attestation for a bare metal cloud sounds like the
classic attested boot problem for TPMs -- see, e.g., Sailer et al,
USENIX Security 2004. What I wish the paper did better was to clarify
what additional problems are introduced by the cloud environment, vs
attested boot for a single machine. It sounds like many of these have
been addressed, including key management for multi-node clusters,
network virtualization, storage, and boot disks -- so I'm guessing
that the authors have something insightful to say here; it's just hard
to pick out from the paper. (I realize that describing so many
components in a short page limit is likely a factor.)


==> docs/useful_text.txt <==

When the node is in Airlock state, it is on the same network as the Attestation and the Provisioning Services. Here, in the initial stages of boot sequence, client side of the attestation software is provisioned into the node. This client measures the firmware, itself and any other code present such as the boot loader etc. These measurements are saved into the Platform Configuration Registers (PCRs) \cite{needed} through the TPM. These stored values are then sent to the Attestation Service in the form of a TPM quote \cite{needed}, which then matches them to a whitelist. Infected firmware or other code will not match with the whitelist and so the infected node will be rejected.


\begin{figure*}[h]
	\centering
	\includegraphics[height=.6\textheight]{simple.pdf}
	%\includegraphics[width=\pagewidth]{simple.pdf}
	\caption {Bolted's architecture: Blue arrows show state changes, orange dotted arrows show requests made to services and green dotted lines show actions taken by each service. \textbf{(The figure needs to be full page wide for clarity, and should be redrawn not scaled.)}} 
	\label{fig:simple}
\end{figure*}

Figure \ref{fig:simple} shows \textbf{life-cycle of a typical secure node}. Orchestration Engine may typically be used to get a secure bare metal node. (\textbf{Step 1}) The Orchestration engine uses the Isolation Service to allocate a new bare metal node and move it to Airlock. The node is still not a part of the requesting tenant's networks, so is quarantined. The node is placed on a temporary network shared with the Attestation and the Provisioning Services. Note we need to isolate nodes in the airlock state from other nodes in the same state, so that a compromised node cannot infect other uncompromised nodes.

(\textbf{Step 2}) The Provisioning Service is then instructed to provision the node with boot-loader, client side attestation software and any other related software. With these in place, (\textbf{Step 3}) The Attestation Service attests the integrity of the firmware of this node. Once initial attestation completes, (\textbf{Step 4}) the Orchestration Engine again employs the Isolation Service to take the node out of Airlock. If firmware attestation failed and the node turned out to be compromised, it is moved into the Rejected Pool, isolated from the rest of the cloud. If attestation was successful, the node is made part of the tenant's pool by connecting it to the tenant networks. In order to make use of the node, further provisioning is required (\textbf{Step 5}) so the Orchestration Engine again requests the Provisioning Service. It installs tenant's operating system and any other required application on the node. 

\subsection{Flexibility and Trust}


